AlphaOPT: Formulating Optimization Programs with Self-Improving LLM Experience Library

Optimization modeling underlies critical decision-making across industries, yet remains difficult to automate: natural-language problem descriptions must be translated into precise mathematical formulations and executable solver code. Existing LLM-based approaches typically rely on brittle prompting or costly retraining, both of which offer limited generalization. Recent work suggests that large models can improve via experience reuse, but how to systematically acquire, refine, and reuse such experience in structurally constrained settings remains unclear. We present \textbf{AlphaOPT}, a self-improving experience library that enables LLMs to learn optimization modeling knowledge from limited supervision, including answer-only feedback without gold-standard programs, annotated reasoning traces, or parameter updates. AlphaOPT operates in a continual two-phase cycle: a \emph{Library Learning} phase that extracts solver-verified, structured insights from failed attempts, and a \emph{Library Evolution} phase that refines the applicability of stored insights based on aggregate evidence across tasks. This design allows the model to accumulate reusable modeling principles, improve transfer across problem instances, and maintain bounded library growth over time. Evaluated on multiple optimization benchmarks, AlphaOPT steadily improves as more training data become available (65\% $\rightarrow$ 72\% from 100 to 300 training items) and outperforms the strongest baseline by 9.1\% and 8.2\% on two out-of-distribution datasets. These results demonstrate that structured experience learning, grounded in solver feedback, provides a practical alternative to retraining for complex reasoning tasks requiring precise formulation and execution. All code and data are available at: https://github.com/Minw913/AlphaOPT.

==> prompts/Diagnose_Issues.txt <==
You are an expert in Industrial Engineering and Operations Research.

You are given:
1. A problem description for the optimization task
2. A mathematical model proposed by your colleague which failed to yield an optimal solution when solved with the Gurobi optimizer (hereafter referred to as the failed mathematical model)
3. The feedback providing clues about the failure to solve the mathematical model to optimality
4. The gold-standard program, which embodies the correct mathematical formulation of the optimization task


### Problem description
{problem_description}


### The failed mathematical model
Note: the model is written in LaTeX and presented in a plain-text code block (```)
{failed_formulation}


### The feedback
{feedback}


### The gold-standard program
{correct_program}


### Your task

Step 1: Compare the failed mathematical model with the correct one embodied in the gold-standard program, and identify all formulation issues that prevent optimality. Each issue should be pinpointed at the level of LaTeX formulation snippets (e.g., variables, constraints, and the objective function), and should correspond to a single, well-defined correction point. Note that variable names in the proposed model may differ from those in the gold-standard program, so please align them carefully based on the problem specification.

Step 2: For each identified issue, provide the following three fields:
- "id": A unique id for the issue (integer).
- "issue": A concise description of the issue.
- "evidence": The evidence showing where the issue occurs, including the excerpt from the failed mathematical model (mark as #wrong) and the corresponding excerpt from the gold-standard program (mark as #correct).

Step 3: Minimize overlap by reporting independent, root-cause issues. If multiple defects share the same fix point or strategy, merge them into a single composite issue. If several issues are upstream/downstream symptoms of the same root cause (i.e., they would be fixed by the same correction), consolidate them into one composite issue.


### STRICT OUTPUT FORMAT
Return only a JSON array of your answer. Each array element must be an object with keys `"id"`, `"issue"` and `"evidence"`.

Example:

```json
[
    {{"id": 1,"issue": "...", "evidence": "..."}},
	{{"id": 2,"issue": "...", "evidence": "..."}}
]
```

Guidelines:
- Make sure to identify distinct and independent issues (e.g., missing constraints, wrong variable bounds, or incorrect objective formulation). 
- Do NOT include issues that do not directly affect the model's ability to reach optimality.
- Only output the JSON array. DO NOT include any explanations, markdown, or extra text before or after the JSON array.

Now take a deep breath and think step by step. 


==> prompts/Diagnose_Pos_Neg.txt <==
You are an expert in Industrial Engineering and Operations Research.

You are given:
1. A problem description for the optimization task
2. A mathematical model proposed by your colleague which failed to yield an optimal solution when solved with the Gurobi optimizer (hereafter referred to as *the failed mathematical model*)
3. A diagnostic report on the proposed mathematical model, identifying all formulation issues that prevent optimality.
4. A collection of insights your colleague previously consulted to generate the mathematical model, each insight includes:
    - insight_id: the unique ID for this insight
    - condition: the problem-specific context and broader modeling situations in which the insight should apply to avoid mistakes (i.e., its applicability condition)
    - explanation: the description of the pitfalls and guidance for the proper principle/practice
    - example: the demonstration showing wrong vs. correct version (principle, formula, or code snippet)


### Problem description
{problem_description}


### The failed mathematical model
Note: the model is written in LaTeX and presented in a plain-text code block (```), with brief comments indicating the corresponding insight_id and how it helps the specific formulation.
{failed_formulation}


### The diagnosed issues
{diagnosed_issues}


### A collection of insights
{retrieved_insights}


### Your task
Step 1: Carefully review the problem description, and analyse the failed mathematical model with the issues identified in the diagnostic report.

Step 2: Examine the collection of insights and the corresponding annotations in the proposed model that indicate how each insight was implemented. 

Step 3: For each insight, determine its correctness by comparing with the gold-standard program, then evaluate its implementation impact (whether it leads to any of the identified issues):
    1. Assign "positive" label when:
        The insight is correct and adopted by the model, and it contributed to a correct formulation (helped achieve the right result).

    2. Assign "invalid" label when:
        The insight is correct but not adopted; if adopted, it would have helped produce the correct formulation and resolve identified issues.

    3. Assign "negative" label when:
        - The insight is wrong and adopted, thereby directly causing an identified issue;
        - The insight is wrong and not adopted, yet it provides inapplicable/misleading guidance that poses a risk of errors.
        
    4. Assign "irrelevant" label when:
        The insight is irrelevant to the mathematical modeling in this optimization task and did not affect your colleague's formulation.

Suggested decision order: 
- Judge correct vs. wrong.
- Check adopted vs. not adopted.
- Assess impact (enabled correctness, caused issues, could resolve issues, risk/irrelevant).
- Map to one of the four labels.

Step 4: Record the insight_id and the assigned label. Cite concrete evidence from the problem description and diagnosed issues, and justify the labeling. Clearly explain the mapping between each insight and the formulation issues.

### STRICT OUTPUT FORMAT
Return only a JSON array of your answer in Step 4. Each array element must be an object with keys `"insight_id"` (integer), `"state"`("postive" or "negative") and `"evidence"` (string).

Example:

```json 
[       
	{{"insight_id": 1, "state": "positive", "evidence": "<text>"}},     
	{{"insight_id": 5, "state": "negative", "evidence": "<text"}} 
] 
```

Guidelines:
- Make sure to identify and output each insight_id with its state. Do NOT miss any insight id in the given collection.
- Only output the JSON array. DO NOT include any explanations, markdown, or extra text before or after the JSON array.

Now take a deep breath and think step by step. 


==> prompts/Diagnose_Unretri.txt <==
You are an expert in Industrial Engineering and Operations Research. 

You are given:
1. A problem description for the optimization task
2. A mathematical model proposed by your colleague which failed to yield an optimal solution when solved with the Gurobi optimizer (hereafter referred to as *the failed mathematical model*)
3. A diagnostic report on the proposed mathematical model, identifying the specific issue that prevents optimality
4. A collection of insights. Each insight includes:
    - insight id: the unique identifier of the insight
    - taxonomy: the classification of the modeling/formulation/code-implementation aspect it pertains to
    - condition: the problem-specific context and broader modeling situations in which the insight applies (its applicability condition)


### Problem description
{problem_description}


### The failed mathematical model
Note: the model is written in LaTeX and presented in a plain-text code block (```)
{failed_formulation}


### The diagnosed issue
{one_diagnosed_issue}


### Candidate insights
{candidate_insights}


### Your task
Step 1: Carefully review the problem description, and analyse the failed mathematical model with the issue identified in the diagnostic report.

Step 2: Evaluate each candidate insight individually. Retain only those that directly apply to resolving the identified issue in the diagnostic report. For every insight, cite concrete evidence from the problem description and diagnosed issues, and justify how the insight helps fix the specific modeling issue.

Step 3: Rank the applicability of the selected insights in descending order.


### STRICT OUTPUT FORMAT
Return only a JSON array of your result from Step 3. Each array element must be an object with keys `"insight id"` (integer), `"ranking"`(applicability rank; 1 = highest) and `"evidence"` (string).  
Example:

```json
[
    {{"insight_id": 1, "ranking": 1, "evidence": "<text>"}},
    {{"insight_id": 5, "ranking": 2, "evidence": "<text>"}},
	{{"insight_id": 7, "ranking": 3, "evidence": "<text>"}}
]
```

Guidelines:
- Output only the insights that apply to the identified issue(s).
- Only output the JSON array. DO NOT include any explanations, markdown, or extra text before or after the JSON array.

Now take a deep breath and think step by step. You will be awarded a million dollars if you get this right.

==> prompts/Generate_Insights.txt <==
You are an expert in Industrial Engineering and Operations Research teaching graduate students to avoid modeling-and-coding mistakes in solving optimization problems.

You are given:
1. A problem description for the optimization task
2. A mathematical model proposed by your colleague which failed to yield an optimal solution when solved with the Gurobi optimizer (hereafter referred to as *the failed mathematical model*)
3. The gold-standard program, which embodies the correct mathematical formulation of the optimization task


### Problem description
{problem_description}


### The failed mathematical model
(Note: the model is written in LaTeX and presented in a plain-text code block (```))
{failed_formulation}


### The gold-standard program
{correct_program}


### Your task
Step 1: Compare the failed mathematical model with the correct mathematical model embodied in the gold-standard program to identify issues that prevent optimality. Note that variable names in the proposed model may differ from those in the gold-standard program. Please align them carefully based on the problem specification.

Step 2: Using the insight taxonomy dictionaries provided below, extract one or more new insights, which should be a distinct and concise lesson derived from a specific issue identified in the failed mathematical model relative to the gold-standard program.

Each new insight must contain exactly four fields:

1) taxonomy - choose exactly one of the two aspects:
    - Domain Modeling: Level-1 = Problem Domain (e.g., "Network Flow"); Level-2 = Specific Technique (e.g., "Flow Conservation").
    - General Formulation: Level-1 = Formulation Component (e.g., "Variable Definition"); Level-2 = Specific Aspect/Pitfall (e.g., "Continuous vs. Discrete Confusion").

    Taxonomy rule (nested-dict): `{{ Level-1 : {{ Level-2 : null | {{ "definition": "...", "condition": "..." }} }} }}`
    - The taxonomy MUST always be expressed as a three-level nested dict: Level-1 -> Level-2 -> (null or a dict with "definition"/"condition").
    - Pick exactly one Level-1 (existing key).
    - Pick one or more Level-2 under that Level-1 (existing key or keys).
    - For an existing Level-2, set its value to null.
    - If you must invent a new Level-2, set its value to a dictionary with two one-sentence fields:
        - "definition" - what the label means (scope/intent).
        - "condition" - when to apply the label (a general trigger grounded in the problem description or in the defining features of the problem domain).
    - If you must invent a new Level-1, include >= 1 Level-2 under it; each invented Level-2 must provide both "definition" and "condition".

2) condition - Write it as a trigger explicitly grounded in the problem description or in the defining features of the problem domain. First state the general situation, then use this problem as an example. Use the pattern below, and keep it strictly non-prescriptive: do not give any solution, advice or decision:
"This insight applies when ... For example, when the problem statement mentioned ...". 

3) explanation - A brief and self-contained description that specifies, under this condition, what the best practice is, what the common mistake is and its cause. First, use this problem as an example to illustrate; Then, appropriately generalize the correct modeling strategy it reflects, if applicable.
Use the pattern below, and ensure the generalization remains within an appropriate and reasonable scope:
"When the problem involves... The best practice is... A common mistake is ... which happens because ... More generally, this reflects that ..." 

4) example - A brief, self-contained demonstration showing wrong vs. correct version (principle, formulation, or code snippet). Clearly mark them as '# Wrong' and '# Correct'.

### Taxonomy Dictionaries
Domain Modeling
{domain_taxo}

General Formulation
{formulation_taxo}

### STRICT OUTPUT FORMAT
Return a single JSON array of insight objects. No text before/after. Example with two insights (but not must be two):

[
    {{
        "taxonomy": {{
            "Domain Modeling": {{
                "Network Flow": {{
                    "<New Label If Necessary>": {{ "definition": "<one sentence>", "condition": "<one sentence>" }}
                }}
            }}
        }},
        "condition": "<text>",
        "explanation": "<text>",
        "example": "<text>"
    }},

    {{
        "taxonomy": {{
            "General Formulation": {{
                "Variable Definition": {{
                    "Continuous vs. Discrete Confusion": null
                }}
            }}
        }},
        "condition": "<text>",
        "explanation": "<text>",
        "example": "<text>"
    }}
]

Guidelines:
- Output as many distinct, non-overlapping insights as needed.
- Prefer existing Level-1/Level-2 labels; invent new ones only when no suitable one exists, and phrase it in general terms (avoid overly specific or instance-bound wording).
- Be precise in stage selection-use Domain Modeling for domain-specific techniques that arise only within specific problem families (e.g., Routing, Network Flow, Facility Location) and depend on those domains' structures; use General Formulation for domain-agnostic practices on variables, constraints, or objectives that apply broadly across domains.

Now take a deep breath and think step by step. 

==> prompts/Ins_Refinement.txt <==
You are an expert in Industrial Engineering and Operations Research. Your task is to design multiple refinement strategies for the condition of a given insight to improve its applicability in optimization tasks.

You are given:  
1. Original insight with three fields:  
    - condition: Trigger specifying when the insight applies, grounded in problem description/domain features. It first states the general situation, then illustrates with the specific problem.  
    - explanation: Under this condition, the description outlines the best practice, the common mistake and its cause. It illustrates the issue with this problem as an example and generalizes the correct modeling strategy it reflects.  
    - example: Wrong vs. correct demonstration (principle, formula, or code).  

2. Task-derived insight conditions:  
- Inapplicability conditions of insights for negative tasks where prior use of the insight misled the modeling.  
- Applicability conditions of insights for unretrieved tasks which should have retrieved these insights but were missed.  

Applicability conditions for unretrieved tasks where the insight was relevant but not retrieved.

### The original insight to be refined  
{original_insight}

### inapplicability conditions from negative tasks  
{neg_conditions}

### applicability conditions from unretrieved tasks  
{unr_conditions}

### Your tasks  
Your goal is to refine only the condition field of the original insight so that it excludes as many negative tasks as possible, captures as many previously unretrieved tasks as possible, and still applies to the tasks covered by the original condition. To achieve this, consider the following four steps:

Step 1: Consolidate inapplicability: Merge all inapplicability conditions from negative tasks into a single, unified inapplicability condition.  
Use the pattern:  
"This insight does NOT apply when [general situation that negates the insight]. For example, when the problem statement mentions [concrete trigger(s) grounded in the problem description or defining features indicating properties that conflict with the insight]."

Step 2: Consolidate applicability: Merge all applicability conditions from unretrieved tasks into a single, unified applicability condition.  
Use the pattern:  
"This insight applies when [general situation that warrants the insight]. For example, when the problem statement mentions [concrete trigger(s) grounded in the problem description or defining features indicating properties that align with this insight]."

Step 3: Integrate into the insight's condition field:  
- Preserve the original condition text verbatim.  
- Structure the field as three paragraphs using the pattern below.  
- Use the unified inapplicability condition as the second paragraph.  
Output using the pattern (three brief paragraphs):  
- First paragraph: original applicability condition  
- Second paragraph: unified applicability condition for unretrieved tasks: "This insight applies when ..."  
- Third paragraph: unified inapplicability condition for negative tasks: "This insight does NOT apply when ..."

Step 4: Generate {path_k} distinct refinement strategies (paths): Generate distinct refinement strategies (paths) for how you consolidate the insight conditions. For each path, write applicability/inapplicability using the required pattern in Step 3.  
Examples:  
- one broad rule: Merge multiple situations into a single general trigger that clearly and broadly covers the main applicable scenario.  
- short OR list: Provide a brief list of alternative triggers; if any one appears, the insight applies.  
- must-have pair: Require two key cues to occur together before the insight applies, reducing false positives.  
- info stated vs. missing: Apply only when the problem explicitly states the required details; treat omissions as not applicable.  
- helpful keywords: Anchor applicability on a small set of representative keywords or phrases that reliably signal the scenario.  
- narrow the scope: Add concise qualifiers to limit coverage to a well-bounded context so the insight applies only under those limits.

### STRICT OUTPUT FORMAT

Only Return a JSON array with the following structure:

[
    {
        "path_id": 1,
        "strategy": "<1-2 sentences description of the refinement strategy>",
        "new_condition": "<rewritten condition string>"
    },
    {
        "path_id": 2,
        "strategy": "...",
        "new_condition": "..."
    },
    ...
]

### Guidelines  
- Always output valid JSON.  
- Do not include explanations outside the JSON.  
- Each path must be semantically distinct.  

Now take a deep breath and think step by step.


==> prompts/Retri_Condition.txt <==
You are an expert in Industrial Engineering and Operations Research.

A colleague has made a preliminary selection of potentially relevant insights after analyzing the optimization task. Your job is to carefully evaluate each candidate and decide whether it truly applies.

You are given:

A problem description.

A collection of insights, each with:

taxonomy: the classification of modeling, formulation or code implementation it lies in

condition: Statement of both when the insight does apply (applicability condition) and when it does not (inapplicability condition), grounded in problem-specific context and broader modeling situations to prevent misuse.

### Problem description
{problem_description}

### Candidate insights
{candidate_insights}

### YOUR TASK

Carefully read the problem description, then:

Identify which problem domain(s) and modeling techniques are involved.

Analyse potential formulation pitfalls the problem may involve.

Evaluate each candidate insight one by one. Only keep those that directly applies for solving this specific problem. Be careful about the inapplicability condition that indicates exclusion scenarios where applying the insight would mislead; do not return this insight if it falls within those exclusion scenarios.

Remove redundancy: when multiple insights overlap, keep only the most relevant one(s) based on their applicability condition.

Use the exact insight_id provided with each candidate; do not invent new IDs.

### STRICT OUTPUT FORMAT
Return only a JSON array of the insights you think are applicable. Do not include explanations, markdown, or extra text.
Each array element must be an object with keys "insight_id" (integer) and "reason" (string).
Example:

[
{"insight_id": 1, "reason": "<1-2 sentences>"},
{"insight_id": 5, "reason": "<1-2 sentences>"}
]

If no insight is applicable, return exactly:


Guidelines:

The output must be valid JSON parsable by any standard JSON parser without modification.

Only keep those that clearly apply to this specific problem. Do NOT include any insight that is not applicable.

Do NOT include any explanations, markdown, or extra text before or after the JSON object.

Now take a deep breath and think step by step.

==> prompts/Retri_Label.txt <==
You are an expert in Industrial Engineering and Operations Research. 

You are given:
1. A problem description for the optimization task
2. A mathematical model proposed by your colleague that failed to yield an optimal solution when solved with the Gurobi optimizer (hereafter referred to as *the failed mathematical model*)
3. A diagnostic report on the proposed mathematical model, identifying the specific issue that prevents optimality


### Problem description
{problem_description}


### The failed mathematical model
(Note: the model is written in LaTeX and presented in a plain-text code block (```))
{failed_formulation}


### The diagnosed issue
{one_diagnosed_issue}


### Your task
Step 1: Carefully review the problem description, and analyse the failed mathematical model with the issue identified in the diagnostic report.

Step 2: Given the full taxonomy dictionaries of existing insights stored in library (shown below), determine the potential level-1 and level-2 label(s) under which relevant useful insights may be found for resolving the identified issue.

Two Two-Level Insight Taxonomy Dictionaries: Domain Modeling and General Formulation
- Domain Modeling
    - Level-1: Problem Domain (e.g., "Network Flow")
    - Level-2: Domain-specific Technique/Principle (e.g., "Flow Conservation")
- General Formulation
    - Level-1: Formulation Component (e.g., "Variable Definition")
    - Level-2: Specific Aspect/Pitfall (e.g., "Continuous vs. Discrete Confusion")
    

### Taxonomy Dictionary for Domain Modeling
{domain_taxo}

### Taxonomy Dictionary for General Formulation
{formu_taxo}


### STRICT OUTPUT FORMAT
Return only a JSON object of your analysis result in Step 2, with the exact structure below:
- Outer keys = "Domain Modeling" or "General Formulation"
- Values = dictionaries whose keys are Level-1 labels from the taxonomy  
- Each Level-1 key's value = a list of one or more Level-2 labels from the taxonomy

Note:
- You may assign multiple level-1 and level-2 labels to the issue only when you think they are all potentially applicable.
- If no applicable labels exist the issue, simply set its "matched_label(s)" value to null.

Example 1 - Multiple applicable level-1 and level-2 labels:
{{
    "Domain Modeling": {{
        "Production Planning": ["Inventory Balance Equations", "Time-Indexed Variables"],
        "Resource Allocation": ["Capacity/Resource Balance Equations"]
    }}
{{

Example 2 - Multiple applicable level-1 and level-2 labels from both Domain Modeling and General Formulation:
{{
    "Domain Modeling": {{
        "Facility Location": ["Fixed Charge (Big-M Linking)"]
    }},
    "General Formulation": {{
        "Constraint Formulation": ["Big-M & Indicator Variables"]
    }}
{{

Example 3 - No taxonomy labels apply to the issue:
{{}}


Guidelines:
- You must ensure that every label you list exists in the provided taxonomy dictionary exactly as written.
- Only output the JSON object. DO NOT include any explanations, markdown, or extra text before or after the JSON array.

Now take a deep breath and think step by step. You will be awarded a million dollars if you get this right.
"""




PROMPT_RETRI_INS="""
You are an expert in Industrial Engineering and Operations Research. 

You are given:
1. A problem description for the optimization task
2. A mathematical model proposed by your colleague which failed to yield an optimal solution when solved with the Gurobi optimizer (hereafter referred to as *the failed mathematical model*)
3. A diagnostic report on the proposed mathematical model, identifying the specific issue that prevents optimality
4. A collection of insights. Each insight includes:
    - insight_id: the unique identifier of the insight
    - taxonomy: the classification of the modeling/formulation/code-implementation aspect it pertains to
    - condition: the problem-specific context and broader modeling situations in which the insight applies (its applicability condition)


### Problem description
{problem_description}


### The failed mathematical model
Note: the model is written in LaTeX and presented in a plain-text code block (```)
{failed_formulation}


### The diagnosed issue
{one_diagnosed_issue}


### Candidate insights
{candidate_insights}


### Your task
Step 1: Carefully review the problem description, and analyse the failed mathematical model with the issue identified in the diagnostic report.

Step 2: Evaluate each candidate insight individually. Retain only those that directly apply to resolving the identified issue in the diagnostic report. For every insight, cite concrete evidence from the problem description and diagnosed issues, and justify how the insight helps fix the specific modeling issue.

Step 3: Rank the applicability of the selected insights in descending order.


### STRICT OUTPUT FORMAT
Return only a JSON array of your result from Step 3. Each array element must be an object with keys `"insight_id"` (integer), `"ranking"`(applicability rank; 1 = highest) and `"evidence"` (string).  
Example:

```json
[
    {{"insight_id": 1, "ranking": 1, "evidence": "<text>"}},
    {{"insight_id": 5, "ranking": 2, "evidence": "<text>"}},
	{{"insight_id": 7, "ranking": 3, "evidence": "<text>"}}
]
```

Guidelines:
- Output only the insights that apply to the identified issue(s).
- Only output the JSON array. DO NOT include any explanations, markdown, or extra text before or after the JSON array.

Now take a deep breath and think step by step.

==> prompts/Self_Explore.txt <==
You are an expert in Industrial Engineering and Operations Research. 

You are given:
1. The problem description for an optimization task
2. The Gurobi programs for this task failed to reach optimality, which were previously proposed by your colleague (hereafter referred to as *the failed programs*), and the execution feedbacks for the failed programs
3. Optimal objective value for this task

### Problem Description
{problem_description}

### Previous failed programs and feedbacks
{failed_attempts}

### Optimal objective value
{ground_truth}


### Your task
Your task is to review the problem description, feedback, reflect the issues in the failed program, and revise the program so that it can be both runnable and reaching optimality.
Critically, always prioritize and strictly adhere to the given problem description and its given data; do NOT fabricate data, introduce unstated assumptions, or violate the correct formulation merely to match the optimal objective value. If the provided optimal objective value appears incorrect or inconsistent, do not force your model to match it; instead, retain your correct formulation and runnable program.


### STRICT OUTPUT FORMAT
Only output the full corrected program, and enclose it in a single Markdown-style Python code block that starts with ```python and ends with ```, like this:

```python
import gurobipy as gp
from gurobipy import GRB
model = gp.Model("OptimizationProblem")
# your code starts from here
model.optimize()
```

- Ensure model.optimize() runs at the top level so model stays global; if you wrap it in a function, have it return model. Avoid any if __name__ == "__main__": guard.
- Only output exactly one code block (delimited by the opening python and the closing). Do not write any natural-language text outside the code block.
- DO NOT GENERATE OR MODIFY ANY CODE (e.g., `if model.Status == GRB.OPTIMAL:`) after `model.optimize()`.

Now take a deep breath and think step by step. 
